Explicit solution to dynamic portfolio choice problem : The continuous-time detour

This paper solves the dynamic portfolio choice problem. Using an explicit solution with a power utility, we construct a bridge between a continuous and discrete VAR model to assess portfolio sensitivities. We find, from a well analyzed example that the optimal allocation to stocks is particularly sensitive to Sharpe ratio. Our quantitative analysis highlights that this sensitivity increases when the risk aversion decreases and/or when the time horizon increases. This finding explains the low accuracy of discrete numerical methods especially along the tails of the unconditional distribution of the state variable.

==> explicit-solution-hd-wrt-gamma-10.txt <==
0.63	-0.50000
0.65	-0.40813
0.70	-0.31237
0.75	-0.23398
0.80	-0.16923
0.85	-0.11534
0.90	-0.07021
0.95	-0.03218
1.00	0.00000
1.05	0.02736
1.10	0.05069
1.15	0.07066
1.20	0.08778
1.25	0.10249
1.30	0.11514
1.35	0.12605
1.40	0.13544
1.45	0.14353
1.50	0.15049
1.55	0.15648
1.60	0.16161
1.65	0.16600
1.70	0.16974
1.75	0.17291
1.80	0.17558
1.85	0.17781
1.90	0.17965
1.95	0.18115
2.00	0.18234
2.05	0.18327
2.10	0.18395
2.15	0.18443
2.20	0.18472
2.25	0.18484
2.30	0.18481
2.35	0.18465
2.40	0.18438
2.45	0.18400
2.50	0.18353
2.55	0.18298
2.60	0.18235
2.65	0.18167
2.70	0.18092
2.75	0.18013
2.80	0.17929
2.85	0.17842
2.90	0.17751
2.95	0.17657
3.00	0.17560
3.05	0.17462
3.10	0.17361
3.15	0.17259
3.20	0.17156
3.25	0.17052
3.30	0.16947
3.35	0.16841
3.40	0.16734
3.45	0.16628
3.50	0.16521
3.55	0.16413
3.60	0.16306
3.65	0.16200
3.70	0.16093
3.75	0.15986
3.80	0.15880
3.85	0.15775
3.90	0.15670
3.95	0.15565
4.00	0.15461
4.05	0.15358
4.10	0.15255
4.15	0.15153
4.20	0.15052
4.25	0.14952
4.30	0.14852
4.35	0.14753
4.40	0.14656
4.45	0.14558
4.50	0.14462
4.55	0.14367
4.60	0.14272
4.65	0.14178
4.70	0.14086
4.75	0.13994
4.80	0.13903
4.85	0.13812
4.90	0.13723
4.95	0.13635
5.00	0.13547
5.05	0.13461
5.10	0.13375
5.15	0.13290
5.20	0.13206
5.25	0.13123
5.30	0.13040
5.35	0.12959
5.40	0.12878
5.45	0.12799
5.50	0.12720
5.55	0.12641
5.60	0.12564
5.65	0.12488
5.70	0.12412
5.75	0.12337
5.80	0.12263
5.85	0.12189
5.90	0.12117
5.95	0.12045
6.00	0.11974
6.05	0.11903
6.10	0.11834
6.15	0.11765
6.20	0.11697
6.25	0.11629
6.30	0.11562
6.35	0.11496
6.40	0.11431
6.45	0.11366
6.50	0.11302
6.55	0.11238
6.60	0.11175
6.65	0.11113
6.70	0.11052
6.75	0.10991
6.80	0.10931
6.85	0.10871
6.90	0.10812
6.95	0.10753
7.00	0.10695
7.05	0.10638
7.10	0.10581
7.15	0.10525
7.20	0.10469
7.25	0.10414
7.30	0.10360
7.35	0.10306
7.40	0.10252
7.45	0.10199
7.50	0.10147
7.55	0.10095
7.60	0.10043
7.65	0.09992
7.70	0.09942
7.75	0.09892
7.80	0.09842
7.85	0.09793
7.90	0.09745
7.95	0.09696
8.00	0.09649
8.05	0.09601
8.10	0.09555
8.15	0.09508
8.20	0.09462
8.25	0.09417
8.30	0.09372
8.35	0.09327
8.40	0.09283
8.45	0.09239
8.50	0.09195
8.55	0.09152
8.60	0.09109
8.65	0.09067
8.70	0.09025
8.75	0.08983
8.80	0.08942
8.85	0.08901
8.90	0.08861
8.95	0.08821
9.00	0.08781
9.05	0.08741
9.10	0.08702
9.15	0.08663
9.20	0.08625
9.25	0.08587
9.30	0.08549
9.35	0.08512
9.40	0.08474
9.45	0.08438
9.50	0.08401
9.55	0.08365
9.60	0.08329
9.65	0.08293
9.70	0.08258
9.75	0.08223
9.80	0.08188
9.85	0.08154
9.90	0.08119
9.95	0.08086
10.00	0.08052
10.05	0.08019
10.10	0.07985
10.15	0.07953
10.20	0.07920
10.25	0.07888
10.30	0.07856
10.35	0.07824
10.40	0.07792
10.45	0.07761
10.50	0.07730
10.55	0.07699
10.60	0.07668
10.65	0.07638
10.70	0.07608
10.75	0.07578
10.80	0.07548
10.85	0.07519
10.90	0.07490
10.95	0.07461
11.00	0.07432
11.05	0.07404
11.10	0.07375
11.15	0.07347
11.20	0.07319
11.25	0.07291
11.30	0.07264
11.35	0.07237
11.40	0.07210
11.45	0.07183
11.50	0.07156
11.55	0.07129
11.60	0.07103
11.65	0.07077
11.70	0.07051
11.75	0.07025
11.80	0.07000
11.85	0.06974
11.90	0.06949
11.95	0.06924
12.00	0.06899
12.05	0.06875
12.10	0.06850
12.15	0.06826
12.20	0.06802
12.25	0.06778
12.30	0.06754
12.35	0.06730
12.40	0.06707
12.45	0.06683
12.50	0.06660
12.55	0.06637
12.60	0.06614
12.65	0.06591
12.70	0.06569
12.75	0.06546
12.80	0.06524
12.85	0.06502
12.90	0.06480
12.95	0.06458
13.00	0.06437
13.05	0.06415
13.10	0.06394
13.15	0.06373
13.20	0.06351
13.25	0.06330
13.30	0.06310
13.35	0.06289
13.40	0.06268
13.45	0.06248
13.50	0.06228
13.55	0.06207
13.60	0.06187
13.65	0.06167
13.70	0.06148
13.75	0.06128
13.80	0.06108
13.85	0.06089
13.90	0.06070
13.95	0.06051
14.00	0.06031
14.05	0.06013
14.10	0.05994
14.15	0.05975
14.20	0.05956
14.25	0.05938
14.30	0.05920
14.35	0.05901
14.40	0.05883
14.45	0.05865
14.50	0.05847
14.55	0.05829
14.60	0.05812
14.65	0.05794
14.70	0.05777
14.75	0.05759
14.80	0.05742
14.85	0.05725
14.90	0.05708
14.95	0.05691
15.00	0.05674
15.05	0.05657
15.10	0.05640
15.15	0.05624
15.20	0.05607
15.25	0.05591
15.30	0.05575
15.35	0.05558
15.40	0.05542
15.45	0.05526
15.50	0.05510
15.55	0.05494
15.60	0.05479
15.65	0.05463
15.70	0.05447
15.75	0.05432
15.80	0.05417
15.85	0.05401
15.90	0.05386
15.95	0.05371
16.00	0.05356
16.05	0.05341
16.10	0.05326
16.15	0.05311
16.20	0.05296
16.25	0.05282
16.30	0.05267
16.35	0.05253
16.40	0.05238
16.45	0.05224
16.50	0.05210
16.55	0.05196
16.60	0.05181
16.65	0.05167
16.70	0.05153
16.75	0.05140
16.80	0.05126
16.85	0.05112
16.90	0.05098
16.95	0.05085
17.00	0.05071
17.05	0.05058
17.10	0.05045
17.15	0.05031
17.20	0.05018
17.25	0.05005
17.30	0.04992
17.35	0.04979
17.40	0.04966
17.45	0.04953
17.50	0.04940
17.55	0.04927
17.60	0.04915
17.65	0.04902
17.70	0.04889
17.75	0.04877
17.80	0.04864
17.85	0.04852
17.90	0.04840
17.95	0.04828
18.00	0.04815
18.05	0.04803
18.10	0.04791
18.15	0.04779
18.20	0.04767
18.25	0.04755
18.30	0.04743
18.35	0.04732
18.40	0.04720
18.45	0.04708
18.50	0.04697
18.55	0.04685
18.60	0.04674
18.65	0.04662
18.70	0.04651
18.75	0.04640
18.80	0.04628
18.85	0.04617
18.90	0.04606
18.95	0.04595
19.00	0.04584
19.05	0.04573
19.10	0.04562
19.15	0.04551
19.20	0.04540
19.25	0.04529
19.30	0.04519
19.35	0.04508
19.40	0.04497
19.45	0.04487
19.50	0.04476
19.55	0.04466
19.60	0.04455
19.65	0.04445
19.70	0.04434
19.75	0.04424
19.80	0.04414
19.85	0.04404
19.90	0.04394
19.95	0.04383


==> explicit-solution-hd-wrt-gamma-20.txt <==
0.68	-0.50000
0.70	-0.47878
0.75	-0.36380
0.80	-0.26670
0.85	-0.18409
0.90	-0.11340
0.95	-0.05258
1.00	0.00000
1.05	0.04563
1.10	0.08536
1.15	0.12007
1.20	0.15047
1.25	0.17715
1.30	0.20061
1.35	0.22127
1.40	0.23948
1.45	0.25554
1.50	0.26972
1.55	0.28223
1.60	0.29327
1.65	0.30301
1.70	0.31159
1.75	0.31913
1.80	0.32576
1.85	0.33156
1.90	0.33661
1.95	0.34101
2.00	0.34481
2.05	0.34807
2.10	0.35085
2.15	0.35320
2.20	0.35515
2.25	0.35674
2.30	0.35802
2.35	0.35900
2.40	0.35972
2.45	0.36020
2.50	0.36046
2.55	0.36052
2.60	0.36041
2.65	0.36013
2.70	0.35971
2.75	0.35915
2.80	0.35847
2.85	0.35769
2.90	0.35680
2.95	0.35582
3.00	0.35476
3.05	0.35363
3.10	0.35243
3.15	0.35117
3.20	0.34986
3.25	0.34850
3.30	0.34710
3.35	0.34565
3.40	0.34417
3.45	0.34266
3.50	0.34113
3.55	0.33957
3.60	0.33799
3.65	0.33639
3.70	0.33477
3.75	0.33314
3.80	0.33150
3.85	0.32985
3.90	0.32819
3.95	0.32653
4.00	0.32486
4.05	0.32319
4.10	0.32152
4.15	0.31985
4.20	0.31818
4.25	0.31651
4.30	0.31484
4.35	0.31318
4.40	0.31152
4.45	0.30987
4.50	0.30822
4.55	0.30658
4.60	0.30494
4.65	0.30331
4.70	0.30169
4.75	0.30008
4.80	0.29848
4.85	0.29688
4.90	0.29530
4.95	0.29372
5.00	0.29216
5.05	0.29060
5.10	0.28905
5.15	0.28752
5.20	0.28599
5.25	0.28447
5.30	0.28297
5.35	0.28148
5.40	0.27999
5.45	0.27852
5.50	0.27706
5.55	0.27561
5.60	0.27417
5.65	0.27274
5.70	0.27132
5.75	0.26992
5.80	0.26852
5.85	0.26714
5.90	0.26576
5.95	0.26440
6.00	0.26305
6.05	0.26171
6.10	0.26038
6.15	0.25906
6.20	0.25776
6.25	0.25646
6.30	0.25517
6.35	0.25390
6.40	0.25263
6.45	0.25138
6.50	0.25013
6.55	0.24890
6.60	0.24768
6.65	0.24646
6.70	0.24526
6.75	0.24407
6.80	0.24288
6.85	0.24171
6.90	0.24055
6.95	0.23939
7.00	0.23825
7.05	0.23711
7.10	0.23599
7.15	0.23487
7.20	0.23377
7.25	0.23267
7.30	0.23158
7.35	0.23050
7.40	0.22943
7.45	0.22837
7.50	0.22732
7.55	0.22628
7.60	0.22524
7.65	0.22421
7.70	0.22320
7.75	0.22219
7.80	0.22118
7.85	0.22019
7.90	0.21921
7.95	0.21823
8.00	0.21726
8.05	0.21630
8.10	0.21534
8.15	0.21440
8.20	0.21346
8.25	0.21253
8.30	0.21161
8.35	0.21069
8.40	0.20978
8.45	0.20888
8.50	0.20799
8.55	0.20710
8.60	0.20622
8.65	0.20535
8.70	0.20448
8.75	0.20362
8.80	0.20277
8.85	0.20193
8.90	0.20109
8.95	0.20025
9.00	0.19943
9.05	0.19861
9.10	0.19779
9.15	0.19699
9.20	0.19619
9.25	0.19539
9.30	0.19460
9.35	0.19382
9.40	0.19304
9.45	0.19227
9.50	0.19151
9.55	0.19075
9.60	0.18999
9.65	0.18925
9.70	0.18850
9.75	0.18777
9.80	0.18703
9.85	0.18631
9.90	0.18559
9.95	0.18487
10.00	0.18416
10.05	0.18346
10.10	0.18276
10.15	0.18206
10.20	0.18137
10.25	0.18069
10.30	0.18001
10.35	0.17933
10.40	0.17866
10.45	0.17800
10.50	0.17734
10.55	0.17668
10.60	0.17603
10.65	0.17539
10.70	0.17474
10.75	0.17411
10.80	0.17347
10.85	0.17284
10.90	0.17222
10.95	0.17160
11.00	0.17098
11.05	0.17037
11.10	0.16977
11.15	0.16916
11.20	0.16856
11.25	0.16797
11.30	0.16738
11.35	0.16679
11.40	0.16621
11.45	0.16563
11.50	0.16506
11.55	0.16449
11.60	0.16392
11.65	0.16336
11.70	0.16280
11.75	0.16224
11.80	0.16169
11.85	0.16114
11.90	0.16059
11.95	0.16005
12.00	0.15951
12.05	0.15898
12.10	0.15845
12.15	0.15792
12.20	0.15740
12.25	0.15688
12.30	0.15636
12.35	0.15585
12.40	0.15534
12.45	0.15483
12.50	0.15432
12.55	0.15382
12.60	0.15332
12.65	0.15283
12.70	0.15234
12.75	0.15185
12.80	0.15136
12.85	0.15088
12.90	0.15040
12.95	0.14993
13.00	0.14945
13.05	0.14898
13.10	0.14851
13.15	0.14805
13.20	0.14759
13.25	0.14713
13.30	0.14667
13.35	0.14622
13.40	0.14577
13.45	0.14532
13.50	0.14487
13.55	0.14443
13.60	0.14399
13.65	0.14355
13.70	0.14312
13.75	0.14268
13.80	0.14225
13.85	0.14183
13.90	0.14140
13.95	0.14098
14.00	0.14056
14.05	0.14014
14.10	0.13973
14.15	0.13932
14.20	0.13891
14.25	0.13850
14.30	0.13809
14.35	0.13769
14.40	0.13729
14.45	0.13689
14.50	0.13649
14.55	0.13610
14.60	0.13571
14.65	0.13532
14.70	0.13493
14.75	0.13454
14.80	0.13416
14.85	0.13378
14.90	0.13340
14.95	0.13303
15.00	0.13265
15.05	0.13228
15.10	0.13191
15.15	0.13154
15.20	0.13117
15.25	0.13081
15.30	0.13045
15.35	0.13009
15.40	0.12973
15.45	0.12937
15.50	0.12902
15.55	0.12866
15.60	0.12831
15.65	0.12796
15.70	0.12762
15.75	0.12727
15.80	0.12693
15.85	0.12659
15.90	0.12625
15.95	0.12591
16.00	0.12557
16.05	0.12524
16.10	0.12490
16.15	0.12457
16.20	0.12424
16.25	0.12392
16.30	0.12359
16.35	0.12327
16.40	0.12294
16.45	0.12262
16.50	0.12230
16.55	0.12199
16.60	0.12167
16.65	0.12136
16.70	0.12104
16.75	0.12073
16.80	0.12042
16.85	0.12012
16.90	0.11981
16.95	0.11950
17.00	0.11920
17.05	0.11890
17.10	0.11860
17.15	0.11830
17.20	0.11800
17.25	0.11771
17.30	0.11741
17.35	0.11712
17.40	0.11683
17.45	0.11654
17.50	0.11625
17.55	0.11596
17.60	0.11568
17.65	0.11539
17.70	0.11511
17.75	0.11483
17.80	0.11455
17.85	0.11427
17.90	0.11399
17.95	0.11372
18.00	0.11344
18.05	0.11317
18.10	0.11289
18.15	0.11262
18.20	0.11235
18.25	0.11208
18.30	0.11182
18.35	0.11155
18.40	0.11129
18.45	0.11102
18.50	0.11076
18.55	0.11050
18.60	0.11024
18.65	0.10998
18.70	0.10972
18.75	0.10947
18.80	0.10921
18.85	0.10896
18.90	0.10871
18.95	0.10846
19.00	0.10821
19.05	0.10796
19.10	0.10771
19.15	0.10746
19.20	0.10721
19.25	0.10697
19.30	0.10673
19.35	0.10648
19.40	0.10624
19.45	0.10600
19.50	0.10576
19.55	0.10552
19.60	0.10529
19.65	0.10505
19.70	0.10482
19.75	0.10458
19.80	0.10435
19.85	0.10412
19.90	0.10389
19.95	0.10366


==> explicit-solution-hd-wrt-gamma-30.txt <==
0.73	-0.50000
0.75	-0.44153
0.80	-0.32615
0.85	-0.22678
0.90	-0.14067
0.95	-0.06565
1.00	0.00000
1.05	0.05770
1.10	0.10858
1.15	0.15360
1.20	0.19354
1.25	0.22905
1.30	0.26070
1.35	0.28895
1.40	0.31422
1.45	0.33683
1.50	0.35709
1.55	0.37526
1.60	0.39156
1.65	0.40619
1.70	0.41932
1.75	0.43110
1.80	0.44166
1.85	0.45112
1.90	0.45959
1.95	0.46716
2.00	0.47391
2.05	0.47992
2.10	0.48525
2.15	0.48997
2.20	0.49412
2.25	0.49776
2.30	0.50093
2.35	0.50367
2.40	0.50601
2.45	0.50800
2.50	0.50965
2.55	0.51099
2.60	0.51206
2.65	0.51287
2.70	0.51344
2.75	0.51380
2.80	0.51395
2.85	0.51393
2.90	0.51373
2.95	0.51337
3.00	0.51287
3.05	0.51224
3.10	0.51149
3.15	0.51062
3.20	0.50965
3.25	0.50859
3.30	0.50743
3.35	0.50620
3.40	0.50489
3.45	0.50352
3.50	0.50208
3.55	0.50059
3.60	0.49904
3.65	0.49745
3.70	0.49581
3.75	0.49413
3.80	0.49242
3.85	0.49067
3.90	0.48889
3.95	0.48709
4.00	0.48526
4.05	0.48341
4.10	0.48154
4.15	0.47966
4.20	0.47776
4.25	0.47585
4.30	0.47392
4.35	0.47199
4.40	0.47004
4.45	0.46810
4.50	0.46614
4.55	0.46418
4.60	0.46222
4.65	0.46026
4.70	0.45829
4.75	0.45633
4.80	0.45436
4.85	0.45240
4.90	0.45044
4.95	0.44848
5.00	0.44653
5.05	0.44458
5.10	0.44264
5.15	0.44070
5.20	0.43876
5.25	0.43684
5.30	0.43492
5.35	0.43301
5.40	0.43110
5.45	0.42921
5.50	0.42732
5.55	0.42544
5.60	0.42357
5.65	0.42170
5.70	0.41985
5.75	0.41801
5.80	0.41617
5.85	0.41435
5.90	0.41253
5.95	0.41073
6.00	0.40893
6.05	0.40715
6.10	0.40537
6.15	0.40361
6.20	0.40186
6.25	0.40011
6.30	0.39838
6.35	0.39666
6.40	0.39495
6.45	0.39325
6.50	0.39156
6.55	0.38988
6.60	0.38821
6.65	0.38656
6.70	0.38491
6.75	0.38327
6.80	0.38165
6.85	0.38004
6.90	0.37843
6.95	0.37684
7.00	0.37526
7.05	0.37368
7.10	0.37212
7.15	0.37057
7.20	0.36903
7.25	0.36750
7.30	0.36598
7.35	0.36447
7.40	0.36298
7.45	0.36149
7.50	0.36001
7.55	0.35854
7.60	0.35708
7.65	0.35564
7.70	0.35420
7.75	0.35277
7.80	0.35135
7.85	0.34994
7.90	0.34854
7.95	0.34715
8.00	0.34577
8.05	0.34440
8.10	0.34304
8.15	0.34169
8.20	0.34035
8.25	0.33902
8.30	0.33769
8.35	0.33638
8.40	0.33508
8.45	0.33378
8.50	0.33249
8.55	0.33121
8.60	0.32994
8.65	0.32868
8.70	0.32743
8.75	0.32619
8.80	0.32495
8.85	0.32372
8.90	0.32250
8.95	0.32129
9.00	0.32009
9.05	0.31890
9.10	0.31771
9.15	0.31653
9.20	0.31536
9.25	0.31420
9.30	0.31305
9.35	0.31190
9.40	0.31076
9.45	0.30963
9.50	0.30851
9.55	0.30739
9.60	0.30628
9.65	0.30518
9.70	0.30409
9.75	0.30300
9.80	0.30192
9.85	0.30085
9.90	0.29978
9.95	0.29872
10.00	0.29767
10.05	0.29663
10.10	0.29559
10.15	0.29456
10.20	0.29354
10.25	0.29252
10.30	0.29151
10.35	0.29050
10.40	0.28950
10.45	0.28851
10.50	0.28753
10.55	0.28655
10.60	0.28558
10.65	0.28461
10.70	0.28365
10.75	0.28270
10.80	0.28175
10.85	0.28080
10.90	0.27987
10.95	0.27894
11.00	0.27801
11.05	0.27710
11.10	0.27618
11.15	0.27528
11.20	0.27437
11.25	0.27348
11.30	0.27259
11.35	0.27170
11.40	0.27082
11.45	0.26995
11.50	0.26908
11.55	0.26822
11.60	0.26736
11.65	0.26651
11.70	0.26566
11.75	0.26482
11.80	0.26398
11.85	0.26315
11.90	0.26232
11.95	0.26150
12.00	0.26068
12.05	0.25987
12.10	0.25906
12.15	0.25826
12.20	0.25746
12.25	0.25666
12.30	0.25588
12.35	0.25509
12.40	0.25431
12.45	0.25354
12.50	0.25277
12.55	0.25200
12.60	0.25124
12.65	0.25048
12.70	0.24973
12.75	0.24898
12.80	0.24824
12.85	0.24750
12.90	0.24676
12.95	0.24603
13.00	0.24531
13.05	0.24458
13.10	0.24386
13.15	0.24315
13.20	0.24244
13.25	0.24173
13.30	0.24103
13.35	0.24033
13.40	0.23964
13.45	0.23894
13.50	0.23826
13.55	0.23757
13.60	0.23689
13.65	0.23622
13.70	0.23555
13.75	0.23488
13.80	0.23421
13.85	0.23355
13.90	0.23290
13.95	0.23224
14.00	0.23159
14.05	0.23095
14.10	0.23030
14.15	0.22966
14.20	0.22903
14.25	0.22839
14.30	0.22776
14.35	0.22714
14.40	0.22652
14.45	0.22590
14.50	0.22528
14.55	0.22467
14.60	0.22406
14.65	0.22345
14.70	0.22285
14.75	0.22225
14.80	0.22165
14.85	0.22106
14.90	0.22047
14.95	0.21988
15.00	0.21930
15.05	0.21871
15.10	0.21814
15.15	0.21756
15.20	0.21699
15.25	0.21642
15.30	0.21585
15.35	0.21529
15.40	0.21473
15.45	0.21417
15.50	0.21361
15.55	0.21306
15.60	0.21251
15.65	0.21197
15.70	0.21142
15.75	0.21088
15.80	0.21034
15.85	0.20981
15.90	0.20927
15.95	0.20874
16.00	0.20821
16.05	0.20769
16.10	0.20717
16.15	0.20664
16.20	0.20613
16.25	0.20561
16.30	0.20510
16.35	0.20459
16.40	0.20408
16.45	0.20358
16.50	0.20307
16.55	0.20257
16.60	0.20208
16.65	0.20158
16.70	0.20109
16.75	0.20060
16.80	0.20011
16.85	0.19962
16.90	0.19914
16.95	0.19866
17.00	0.19818
17.05	0.19770
17.10	0.19723
17.15	0.19675
17.20	0.19628
17.25	0.19582
17.30	0.19535
17.35	0.19489
17.40	0.19443
17.45	0.19397
17.50	0.19351
17.55	0.19305
17.60	0.19260
17.65	0.19215
17.70	0.19170
17.75	0.19125
17.80	0.19081
17.85	0.19037
17.90	0.18993
17.95	0.18949
18.00	0.18905
18.05	0.18862
18.10	0.18818
18.15	0.18775
18.20	0.18732
18.25	0.18690
18.30	0.18647
18.35	0.18605
18.40	0.18563
18.45	0.18521
18.50	0.18479
18.55	0.18438
18.60	0.18396
18.65	0.18355
18.70	0.18314
18.75	0.18273
18.80	0.18233
18.85	0.18192
18.90	0.18152
18.95	0.18112
19.00	0.18072
19.05	0.18032
19.10	0.17992
19.15	0.17953
19.20	0.17914
19.25	0.17875
19.30	0.17836
19.35	0.17797
19.40	0.17758
19.45	0.17720
19.50	0.17682
19.55	0.17644
19.60	0.17606
19.65	0.17568
19.70	0.17530
19.75	0.17493
19.80	0.17456
19.85	0.17418
19.90	0.17381
19.95	0.17345


==> explicit-solution-hd-wrt-gamma-40.txt <==
0.73	-0.50000
0.75	-0.48922
0.80	-0.36313
0.85	-0.25366
0.90	-0.15805
0.95	-0.07408
1.00	0.00000
1.05	0.06563
1.10	0.12399
1.15	0.17605
1.20	0.22263
1.25	0.26440
1.30	0.30196
1.35	0.33578
1.40	0.36630
1.45	0.39387
1.50	0.41883
1.55	0.44142
1.60	0.46191
1.65	0.48050
1.70	0.49737
1.75	0.51268
1.80	0.52659
1.85	0.53922
1.90	0.55068
1.95	0.56109
2.00	0.57052
2.05	0.57906
2.10	0.58680
2.15	0.59378
2.20	0.60009
2.25	0.60576
2.30	0.61085
2.35	0.61541
2.40	0.61948
2.45	0.62309
2.50	0.62628
2.55	0.62908
2.60	0.63152
2.65	0.63362
2.70	0.63542
2.75	0.63693
2.80	0.63818
2.85	0.63917
2.90	0.63994
2.95	0.64050
3.00	0.64085
3.05	0.64102
3.10	0.64102
3.15	0.64086
3.20	0.64056
3.25	0.64011
3.30	0.63954
3.35	0.63884
3.40	0.63804
3.45	0.63713
3.50	0.63613
3.55	0.63503
3.60	0.63385
3.65	0.63260
3.70	0.63127
3.75	0.62988
3.80	0.62842
3.85	0.62690
3.90	0.62534
3.95	0.62372
4.00	0.62206
4.05	0.62035
4.10	0.61861
4.15	0.61683
4.20	0.61501
4.25	0.61317
4.30	0.61129
4.35	0.60939
4.40	0.60747
4.45	0.60553
4.50	0.60357
4.55	0.60158
4.60	0.59959
4.65	0.59758
4.70	0.59555
4.75	0.59352
4.80	0.59147
4.85	0.58942
4.90	0.58736
4.95	0.58529
5.00	0.58322
5.05	0.58114
5.10	0.57906
5.15	0.57697
5.20	0.57489
5.25	0.57280
5.30	0.57072
5.35	0.56863
5.40	0.56655
5.45	0.56446
5.50	0.56238
5.55	0.56031
5.60	0.55823
5.65	0.55616
5.70	0.55409
5.75	0.55203
5.80	0.54998
5.85	0.54793
5.90	0.54588
5.95	0.54384
6.00	0.54181
6.05	0.53979
6.10	0.53777
6.15	0.53576
6.20	0.53375
6.25	0.53176
6.30	0.52977
6.35	0.52779
6.40	0.52582
6.45	0.52385
6.50	0.52190
6.55	0.51995
6.60	0.51801
6.65	0.51609
6.70	0.51417
6.75	0.51226
6.80	0.51036
6.85	0.50846
6.90	0.50658
6.95	0.50471
7.00	0.50285
7.05	0.50099
7.10	0.49915
7.15	0.49731
7.20	0.49549
7.25	0.49367
7.30	0.49187
7.35	0.49007
7.40	0.48828
7.45	0.48651
7.50	0.48474
7.55	0.48298
7.60	0.48124
7.65	0.47950
7.70	0.47777
7.75	0.47605
7.80	0.47434
7.85	0.47264
7.90	0.47095
7.95	0.46927
8.00	0.46760
8.05	0.46594
8.10	0.46429
8.15	0.46265
8.20	0.46102
8.25	0.45940
8.30	0.45778
8.35	0.45618
8.40	0.45459
8.45	0.45300
8.50	0.45142
8.55	0.44986
8.60	0.44830
8.65	0.44675
8.70	0.44521
8.75	0.44368
8.80	0.44216
8.85	0.44065
8.90	0.43914
8.95	0.43765
9.00	0.43616
9.05	0.43469
9.10	0.43322
9.15	0.43176
9.20	0.43031
9.25	0.42886
9.30	0.42743
9.35	0.42600
9.40	0.42459
9.45	0.42318
9.50	0.42178
9.55	0.42038
9.60	0.41900
9.65	0.41762
9.70	0.41625
9.75	0.41489
9.80	0.41354
9.85	0.41220
9.90	0.41086
9.95	0.40953
10.00	0.40821
10.05	0.40689
10.10	0.40559
10.15	0.40429
10.20	0.40300
10.25	0.40172
10.30	0.40044
10.35	0.39917
10.40	0.39791
10.45	0.39666
10.50	0.39541
10.55	0.39417
10.60	0.39294
10.65	0.39171
10.70	0.39049
10.75	0.38928
10.80	0.38808
10.85	0.38688
10.90	0.38569
10.95	0.38450
11.00	0.38333
11.05	0.38216
11.10	0.38099
11.15	0.37983
11.20	0.37868
11.25	0.37754
11.30	0.37640
11.35	0.37527
11.40	0.37414
11.45	0.37302
11.50	0.37191
11.55	0.37080
11.60	0.36970
11.65	0.36861
11.70	0.36752
11.75	0.36644
11.80	0.36536
11.85	0.36429
11.90	0.36323
11.95	0.36217
12.00	0.36111
12.05	0.36007
12.10	0.35902
12.15	0.35799
12.20	0.35696
12.25	0.35593
12.30	0.35491
12.35	0.35390
12.40	0.35289
12.45	0.35189
12.50	0.35089
12.55	0.34990
12.60	0.34891
12.65	0.34793
12.70	0.34696
12.75	0.34599
12.80	0.34502
12.85	0.34406
12.90	0.34310
12.95	0.34215
13.00	0.34121
13.05	0.34027
13.10	0.33933
13.15	0.33840
13.20	0.33747
13.25	0.33655
13.30	0.33564
13.35	0.33473
13.40	0.33382
13.45	0.33292
13.50	0.33202
13.55	0.33113
13.60	0.33024
13.65	0.32935
13.70	0.32847
13.75	0.32760
13.80	0.32673
13.85	0.32586
13.90	0.32500
13.95	0.32415
14.00	0.32329
14.05	0.32244
14.10	0.32160
14.15	0.32076
14.20	0.31992
14.25	0.31909
14.30	0.31827
14.35	0.31744
14.40	0.31662
14.45	0.31581
14.50	0.31500
14.55	0.31419
14.60	0.31339
14.65	0.31259
14.70	0.31179
14.75	0.31100
14.80	0.31021
14.85	0.30943
14.90	0.30865
14.95	0.30788
15.00	0.30710
15.05	0.30634
15.10	0.30557
15.15	0.30481
15.20	0.30405
15.25	0.30330
15.30	0.30255
15.35	0.30180
15.40	0.30106
15.45	0.30032
15.50	0.29958
15.55	0.29885
15.60	0.29812
15.65	0.29740
15.70	0.29668
15.75	0.29596
15.80	0.29524
15.85	0.29453
15.90	0.29382
15.95	0.29312
16.00	0.29241
16.05	0.29171
16.10	0.29102
16.15	0.29033
16.20	0.28964
16.25	0.28895
16.30	0.28827
16.35	0.28759
16.40	0.28691
16.45	0.28624
16.50	0.28557
16.55	0.28490
16.60	0.28424
16.65	0.28358
16.70	0.28292
16.75	0.28226
16.80	0.28161
16.85	0.28096
16.90	0.28032
16.95	0.27967
17.00	0.27903
17.05	0.27839
17.10	0.27776
17.15	0.27713
17.20	0.27650
17.25	0.27587
17.30	0.27525
17.35	0.27463
17.40	0.27401
17.45	0.27339
17.50	0.27278
17.55	0.27217
17.60	0.27156
17.65	0.27096
17.70	0.27035
17.75	0.26975
17.80	0.26916
17.85	0.26856
17.90	0.26797
17.95	0.26738
18.00	0.26680
18.05	0.26621
18.10	0.26563
18.15	0.26505
18.20	0.26447
18.25	0.26390
18.30	0.26333
18.35	0.26276
18.40	0.26219
18.45	0.26163
18.50	0.26106
18.55	0.26050
18.60	0.25995
18.65	0.25939
18.70	0.25884
18.75	0.25829
18.80	0.25774
18.85	0.25719
18.90	0.25665
18.95	0.25611
19.00	0.25557
19.05	0.25503
19.10	0.25450
19.15	0.25396
19.20	0.25343
19.25	0.25290
19.30	0.25238
19.35	0.25185
19.40	0.25133
19.45	0.25081
19.50	0.25030
19.55	0.24978
19.60	0.24927
19.65	0.24875
19.70	0.24825
19.75	0.24774
19.80	0.24723
19.85	0.24673
19.90	0.24623
19.95	0.24573


==> explicit-solution-md-wrt-gamma.txt <==
1.30	1.09890
1.35	1.05820
1.40	1.02041
1.45	0.98522
1.50	0.95238
1.55	0.92166
1.60	0.89286
1.65	0.86580
1.70	0.84034
1.75	0.81633
1.80	0.79365
1.85	0.77220
1.90	0.75188
1.95	0.73260
2.00	0.71429
2.05	0.69686
2.10	0.68027
2.15	0.66445
2.20	0.64935
2.25	0.63492
2.30	0.62112
2.35	0.60790
2.40	0.59524
2.45	0.58309
2.50	0.57143
2.55	0.56022
2.60	0.54945
2.65	0.53908
2.70	0.52910
2.75	0.51948
2.80	0.51020
2.85	0.50125
2.90	0.49261
2.95	0.48426
3.00	0.47619
3.05	0.46838
3.10	0.46083
3.15	0.45351
3.20	0.44643
3.25	0.43956
3.30	0.43290
3.35	0.42644
3.40	0.42017
3.45	0.41408
3.50	0.40816
3.55	0.40241
3.60	0.39683
3.65	0.39139
3.70	0.38610
3.75	0.38095
3.80	0.37594
3.85	0.37106
3.90	0.36630
3.95	0.36166
4.00	0.35714
4.05	0.35273
4.10	0.34843
4.15	0.34423
4.20	0.34014
4.25	0.33613
4.30	0.33223
4.35	0.32841
4.40	0.32468
4.45	0.32103
4.50	0.31746
4.55	0.31397
4.60	0.31056
4.65	0.30722
4.70	0.30395
4.75	0.30075
4.80	0.29762
4.85	0.29455
4.90	0.29155
4.95	0.28860
5.00	0.28571
5.05	0.28289
5.10	0.28011
5.15	0.27739
5.20	0.27473
5.25	0.27211
5.30	0.26954
5.35	0.26702
5.40	0.26455
5.45	0.26212
5.50	0.25974
5.55	0.25740
5.60	0.25510
5.65	0.25284
5.70	0.25063
5.75	0.24845
5.80	0.24631
5.85	0.24420
5.90	0.24213
5.95	0.24010
6.00	0.23810
6.05	0.23613
6.10	0.23419
6.15	0.23229
6.20	0.23041
6.25	0.22857
6.30	0.22676
6.35	0.22497
6.40	0.22321
6.45	0.22148
6.50	0.21978
6.55	0.21810
6.60	0.21645
6.65	0.21482
6.70	0.21322
6.75	0.21164
6.80	0.21008
6.85	0.20855
6.90	0.20704
6.95	0.20555
7.00	0.20408
7.05	0.20263
7.10	0.20121
7.15	0.19980
7.20	0.19841
7.25	0.19704
7.30	0.19569
7.35	0.19436
7.40	0.19305
7.45	0.19175
7.50	0.19048
7.55	0.18921
7.60	0.18797
7.65	0.18674
7.70	0.18553
7.75	0.18433
7.80	0.18315
7.85	0.18198
7.90	0.18083
7.95	0.17969
8.00	0.17857
8.05	0.17746
8.10	0.17637
8.15	0.17528
8.20	0.17422
8.25	0.17316
8.30	0.17212
8.35	0.17109
8.40	0.17007
8.45	0.16906
8.50	0.16807
8.55	0.16708
8.60	0.16611
8.65	0.16515
8.70	0.16420
8.75	0.16327
8.80	0.16234
8.85	0.16142
8.90	0.16051
8.95	0.15962
9.00	0.15873
9.05	0.15785
9.10	0.15699
9.15	0.15613
9.20	0.15528
9.25	0.15444
9.30	0.15361
9.35	0.15279
9.40	0.15198
9.45	0.15117
9.50	0.15038
9.55	0.14959
9.60	0.14881
9.65	0.14804
9.70	0.14728
9.75	0.14652
9.80	0.14577
9.85	0.14503
9.90	0.14430
9.95	0.14358
10.00	0.14286
10.05	0.14215
10.10	0.14144
10.15	0.14075
10.20	0.14006
10.25	0.13937
10.30	0.13870
10.35	0.13803
10.40	0.13736
10.45	0.13671
10.50	0.13605
10.55	0.13541
10.60	0.13477
10.65	0.13414
10.70	0.13351
10.75	0.13289
10.80	0.13228
10.85	0.13167
10.90	0.13106
10.95	0.13046
11.00	0.12987
11.05	0.12928
11.10	0.12870
11.15	0.12812
11.20	0.12755
11.25	0.12698
11.30	0.12642
11.35	0.12587
11.40	0.12531
11.45	0.12477
11.50	0.12422
11.55	0.12369
11.60	0.12315
11.65	0.12262
11.70	0.12210
11.75	0.12158
11.80	0.12107
11.85	0.12055
11.90	0.12005
11.95	0.11955
12.00	0.11905
12.05	0.11855
12.10	0.11806
12.15	0.11758
12.20	0.11710
12.25	0.11662
12.30	0.11614
12.35	0.11567
12.40	0.11521
12.45	0.11474
12.50	0.11429
12.55	0.11383
12.60	0.11338
12.65	0.11293
12.70	0.11249
12.75	0.11204
12.80	0.11161
12.85	0.11117
12.90	0.11074
12.95	0.11031
13.00	0.10989
13.05	0.10947
13.10	0.10905
13.15	0.10864
13.20	0.10823
13.25	0.10782
13.30	0.10741
13.35	0.10701
13.40	0.10661
13.45	0.10621
13.50	0.10582
13.55	0.10543
13.60	0.10504
13.65	0.10466
13.70	0.10428
13.75	0.10390
13.80	0.10352
13.85	0.10315
13.90	0.10277
13.95	0.10241
14.00	0.10204
14.05	0.10168
14.10	0.10132
14.15	0.10096
14.20	0.10060
14.25	0.10025
14.30	0.09990
14.35	0.09955
14.40	0.09921
14.45	0.09886
14.50	0.09852
14.55	0.09818
14.60	0.09785
14.65	0.09751
14.70	0.09718
14.75	0.09685
14.80	0.09653
14.85	0.09620
14.90	0.09588
14.95	0.09556
15.00	0.09524
15.05	0.09492
15.10	0.09461
15.15	0.09430
15.20	0.09398
15.25	0.09368
15.30	0.09337
15.35	0.09307
15.40	0.09276
15.45	0.09246
15.50	0.09217
15.55	0.09187
15.60	0.09158
15.65	0.09128
15.70	0.09099
15.75	0.09070
15.80	0.09042
15.85	0.09013
15.90	0.08985
15.95	0.08957
16.00	0.08929
16.05	0.08901
16.10	0.08873
16.15	0.08846
16.20	0.08818
16.25	0.08791
16.30	0.08764
16.35	0.08737
16.40	0.08711
16.45	0.08684
16.50	0.08658
16.55	0.08632
16.60	0.08606
16.65	0.08580
16.70	0.08554
16.75	0.08529
16.80	0.08503
16.85	0.08478
16.90	0.08453
16.95	0.08428
17.00	0.08403
17.05	0.08379
17.10	0.08354
17.15	0.08330
17.20	0.08306
17.25	0.08282
17.30	0.08258
17.35	0.08234
17.40	0.08210
17.45	0.08187
17.50	0.08163
17.55	0.08140
17.60	0.08117
17.65	0.08094
17.70	0.08071
17.75	0.08048
17.80	0.08026
17.85	0.08003
17.90	0.07981
17.95	0.07959
18.00	0.07937
18.05	0.07915
18.10	0.07893
18.15	0.07871
18.20	0.07849
18.25	0.07828
18.30	0.07806
18.35	0.07785
18.40	0.07764
18.45	0.07743
18.50	0.07722
18.55	0.07701
18.60	0.07680
18.65	0.07660
18.70	0.07639
18.75	0.07619
18.80	0.07599
18.85	0.07579
18.90	0.07559
18.95	0.07539
19.00	0.07519
19.05	0.07499
19.10	0.07479
19.15	0.07460
19.20	0.07440
19.25	0.07421
19.30	0.07402
19.35	0.07383
19.40	0.07364
19.45	0.07345
19.50	0.07326
19.55	0.07307
19.60	0.07289
19.65	0.07270
19.70	0.07252
19.75	0.07233
19.80	0.07215
19.85	0.07197
19.90	0.07179
19.95	0.07161


==> explicit-solution-wrt-T-15-0.100000.txt <==
0.0	0.000
0.5	0.000
1.0	0.000
1.5	0.000
2.0	0.000
2.5	0.000
3.0	0.000
3.5	0.000
4.0	0.000
4.5	0.000
5.0	0.000
5.5	0.000
6.0	0.000
6.5	0.000
7.0	0.000
7.5	0.000
8.0	0.000
8.5	0.000
9.0	0.000
9.5	0.000
10.0	0.000
10.5	0.000
11.0	0.000
11.5	0.000
12.0	0.000
12.5	0.000
13.0	0.000
13.5	0.000
14.0	0.000
14.5	0.000
15.0	0.000
15.5	0.000
16.0	0.000
16.5	0.000
17.0	0.000
17.5	0.000
18.0	0.000
18.5	0.000
19.0	0.000
19.5	0.000
20.0	0.000
20.5	0.000
21.0	0.000
21.5	0.000
22.0	0.000
22.5	0.000
23.0	0.000
23.5	0.000
24.0	0.000
24.5	0.000
25.0	0.000
25.5	0.000
26.0	0.000
26.5	0.000
27.0	0.000
27.5	0.000
28.0	0.000
28.5	0.000
29.0	0.000
29.5	0.000
30.0	0.000
30.5	0.000
31.0	0.000
31.5	0.000
32.0	0.000
32.5	0.000
33.0	0.000
33.5	0.000
34.0	0.000
34.5	0.000
35.0	0.000
35.5	0.000
36.0	0.000
36.5	0.000
37.0	0.000
37.5	0.000
38.0	0.000
38.5	0.000
39.0	0.000
39.5	0.000
40.0	0.000


==> explicit-solution-wrt-T-15-0.300000.txt <==
0.0	0.990
0.5	1.016
1.0	1.047
1.5	1.083
2.0	1.124
2.5	1.171
3.0	1.222
3.5	1.278
4.0	1.340
4.5	1.406
5.0	1.478
5.5	1.555
6.0	1.637
6.5	1.724
7.0	1.816
7.5	1.913
8.0	2.015
8.5	2.123
9.0	2.235
9.5	2.353
10.0	2.475
10.5	2.602
11.0	2.734
11.5	2.871
12.0	3.013
12.5	3.160
13.0	3.311
13.5	3.468
14.0	3.628
14.5	3.794
15.0	3.964
15.5	4.138
16.0	4.317
16.5	4.500
17.0	4.687
17.5	4.879
18.0	5.074
18.5	5.274
19.0	5.478
19.5	5.685
20.0	5.897
20.5	6.112
21.0	6.331
21.5	6.553
22.0	6.779
22.5	7.008
23.0	7.241
23.5	7.477
24.0	7.716
24.5	7.958
25.0	8.203
25.5	8.451
26.0	8.701
26.5	8.955
27.0	9.210
27.5	9.469
28.0	9.729
28.5	9.992
29.0	10.257
29.5	10.525
30.0	10.794
30.5	11.065
31.0	11.338
31.5	11.613
32.0	11.889
32.5	12.167
33.0	12.446
33.5	12.727
34.0	13.009
34.5	13.292
35.0	13.576
35.5	13.861
36.0	14.147
36.5	14.433
37.0	14.721
37.5	15.009
38.0	15.298
38.5	15.587
39.0	15.876
39.5	16.166
40.0	16.456


==> explicit-solution-wrt-T-15-0.500000.txt <==
0.0	9.524
0.5	9.753
1.0	9.989
1.5	10.230
2.0	10.478
2.5	10.731
3.0	10.990
3.5	11.254
4.0	11.525
4.5	11.801
5.0	12.083
5.5	12.370
6.0	12.663
6.5	12.961
7.0	13.265
7.5	13.574
8.0	13.889
8.5	14.208
9.0	14.533
9.5	14.863
10.0	15.198
10.5	15.537
11.0	15.882
11.5	16.231
12.0	16.585
12.5	16.943
13.0	17.306
13.5	17.673
14.0	18.044
14.5	18.420
15.0	18.799
15.5	19.183
16.0	19.570
16.5	19.960
17.0	20.355
17.5	20.753
18.0	21.154
18.5	21.558
19.0	21.965
19.5	22.376
20.0	22.789
20.5	23.205
21.0	23.623
21.5	24.044
22.0	24.467
22.5	24.893
23.0	25.320
23.5	25.750
24.0	26.181
24.5	26.614
25.0	27.049
25.5	27.485
26.0	27.922
26.5	28.360
27.0	28.800
27.5	29.241
28.0	29.682
28.5	30.124
29.0	30.567
29.5	31.010
30.0	31.453
30.5	31.897
31.0	32.341
31.5	32.785
32.0	33.229
32.5	33.672
33.0	34.116
33.5	34.559
34.0	35.001
34.5	35.443
35.0	35.884
35.5	36.324
36.0	36.763
36.5	37.202
37.0	37.639
37.5	38.075
38.0	38.510
38.5	38.943
39.0	39.375
39.5	39.805
40.0	40.234


==> explicit-solution-wrt-T-15-0.700000.txt <==
0.0	18.058
0.5	18.491
1.0	18.931
1.5	19.378
2.0	19.831
2.5	20.291
3.0	20.758
3.5	21.231
4.0	21.710
4.5	22.196
5.0	22.687
5.5	23.185
6.0	23.689
6.5	24.199
7.0	24.714
7.5	25.235
8.0	25.762
8.5	26.294
9.0	26.831
9.5	27.373
10.0	27.920
10.5	28.472
11.0	29.029
11.5	29.591
12.0	30.156
12.5	30.726
13.0	31.300
13.5	31.879
14.0	32.460
14.5	33.046
15.0	33.635
15.5	34.227
16.0	34.823
16.5	35.421
17.0	36.023
17.5	36.627
18.0	37.233
18.5	37.842
19.0	38.453
19.5	39.066
20.0	39.681
20.5	40.297
21.0	40.916
21.5	41.535
22.0	42.155
22.5	42.777
23.0	43.399
23.5	44.022
24.0	44.646
24.5	45.270
25.0	45.894
25.5	46.518
26.0	47.142
26.5	47.766
27.0	48.390
27.5	49.012
28.0	49.635
28.5	50.256
29.0	50.876
29.5	51.495
30.0	52.113
30.5	52.729
31.0	53.344
31.5	53.957
32.0	54.569
32.5	55.178
33.0	55.785
33.5	56.390
34.0	56.993
34.5	57.594
35.0	58.192
35.5	58.787
36.0	59.380
36.5	59.970
37.0	60.557
37.5	61.140
38.0	61.721
38.5	62.299
39.0	62.873
39.5	63.444
40.0	64.012


==> explicit-solution-wrt-T-15-0.900000.txt <==
0.0	30.379
0.5	31.106
1.0	31.841
1.5	32.585
2.0	33.336
2.5	34.094
3.0	34.861
3.5	35.635
4.0	36.416
4.5	37.204
5.0	37.999
5.5	38.801
6.0	39.609
6.5	40.424
7.0	41.245
7.5	42.072
8.0	42.905
8.5	43.743
9.0	44.587
9.5	45.436
10.0	46.290
10.5	47.149
11.0	48.012
11.5	48.880
12.0	49.751
12.5	50.627
13.0	51.506
13.5	52.389
14.0	53.275
14.5	54.164
15.0	55.055
15.5	55.949
16.0	56.846
16.5	57.744
17.0	58.644
17.5	59.546
18.0	60.449
18.5	61.354
19.0	62.259
19.5	63.164
20.0	64.070
20.5	64.977
21.0	65.883
21.5	66.789
22.0	67.694
22.5	68.599
23.0	69.503
23.5	70.405
24.0	71.307
24.5	72.206
25.0	73.104
25.5	74.000
26.0	74.894
26.5	75.785
27.0	76.674
27.5	77.560
28.0	78.443
28.5	79.323
29.0	80.199
29.5	81.072
30.0	81.942
30.5	82.807
31.0	83.669
31.5	84.527
32.0	85.380
32.5	86.229
33.0	87.073
33.5	87.912
34.0	88.747
34.5	89.577
35.0	90.401
35.5	91.221
36.0	92.035
36.5	92.843
37.0	93.646
37.5	94.444
38.0	95.235
38.5	96.021
39.0	96.801
39.5	97.575
40.0	98.343


==> explicit-solution-wrt-T-5-0.100000.txt <==
0.0	0.000
0.5	0.000
1.0	0.000
1.5	0.000
2.0	0.000
2.5	0.000
3.0	0.000
3.5	0.000
4.0	0.000
4.5	0.000
5.0	0.000
5.5	0.000
6.0	0.000
6.5	0.000
7.0	0.000
7.5	0.000
8.0	0.000
8.5	0.000
9.0	0.000
9.5	0.000
10.0	0.000
10.5	0.000
11.0	0.000
11.5	0.000
12.0	0.000
12.5	0.000
13.0	0.000
13.5	0.000
14.0	0.000
14.5	0.000
15.0	0.000
15.5	0.000
16.0	0.000
16.5	0.000
17.0	0.000
17.5	0.000
18.0	0.000
18.5	0.000
19.0	0.000
19.5	0.000
20.0	0.000
20.5	0.000
21.0	0.000
21.5	0.000
22.0	0.000
22.5	0.000
23.0	0.000
23.5	0.000
24.0	0.000
24.5	0.000
25.0	0.000
25.5	0.000
26.0	0.000
26.5	0.000
27.0	0.000
27.5	0.000
28.0	0.000
28.5	0.000
29.0	0.000
29.5	0.000
30.0	0.000
30.5	0.000
31.0	0.000
31.5	0.000
32.0	0.000
32.5	0.000
33.0	0.000
33.5	0.000
34.0	0.000
34.5	0.000
35.0	0.000
35.5	0.000
36.0	0.000
36.5	0.000
37.0	0.000
37.5	0.000
38.0	0.000
38.5	0.000
39.0	0.000
39.5	0.000
40.0	0.000


==> explicit-solution-wrt-T-5-0.300000.txt <==
0.0	2.970
0.5	3.037
1.0	3.116
1.5	3.207
2.0	3.311
2.5	3.426
3.0	3.554
3.5	3.693
4.0	3.844
4.5	4.007
5.0	4.181
5.5	4.366
6.0	4.562
6.5	4.770
7.0	4.988
7.5	5.217
8.0	5.456
8.5	5.705
9.0	5.965
9.5	6.234
10.0	6.513
10.5	6.801
11.0	7.098
11.5	7.404
12.0	7.719
12.5	8.043
13.0	8.374
13.5	8.714
14.0	9.061
14.5	9.416
15.0	9.778
15.5	10.147
16.0	10.523
16.5	10.906
17.0	11.294
17.5	11.689
18.0	12.089
18.5	12.495
19.0	12.906
19.5	13.322
20.0	13.743
20.5	14.169
21.0	14.598
21.5	15.032
22.0	15.469
22.5	15.911
23.0	16.355
23.5	16.802
24.0	17.253
24.5	17.706
25.0	18.161
25.5	18.619
26.0	19.079
26.5	19.540
27.0	20.004
27.5	20.468
28.0	20.934
28.5	21.401
29.0	21.868
29.5	22.336
30.0	22.805
30.5	23.274
31.0	23.743
31.5	24.212
32.0	24.681
32.5	25.150
33.0	25.618
33.5	26.086
34.0	26.552
34.5	27.018
35.0	27.483
35.5	27.946
36.0	28.408
36.5	28.869
37.0	29.328
37.5	29.786
38.0	30.242
38.5	30.696
39.0	31.148
39.5	31.598
40.0	32.046


==> explicit-solution-wrt-T-5-0.500000.txt <==
0.0	28.571
0.5	29.160
1.0	29.759
1.5	30.370
2.0	30.990
2.5	31.621
3.0	32.263
3.5	32.913
4.0	33.573
4.5	34.243
5.0	34.921
5.5	35.607
6.0	36.302
6.5	37.005
7.0	37.715
7.5	38.433
8.0	39.158
8.5	39.889
9.0	40.626
9.5	41.370
10.0	42.119
10.5	42.873
11.0	43.632
11.5	44.396
12.0	45.165
12.5	45.937
13.0	46.713
13.5	47.492
14.0	48.275
14.5	49.060
15.0	49.847
15.5	50.637
16.0	51.428
16.5	52.221
17.0	53.015
17.5	53.810
18.0	54.605
18.5	55.401
19.0	56.196
19.5	56.992
20.0	57.787
20.5	58.581
21.0	59.374
21.5	60.166
22.0	60.957
22.5	61.745
23.0	62.532
23.5	63.317
24.0	64.099
24.5	64.878
25.0	65.655
25.5	66.428
26.0	67.198
26.5	67.965
27.0	68.729
27.5	69.488
28.0	70.244
28.5	70.995
29.0	71.743
29.5	72.486
30.0	73.224
30.5	73.958
31.0	74.687
31.5	75.411
32.0	76.131
32.5	76.845
33.0	77.554
33.5	78.258
34.0	78.956
34.5	79.649
35.0	80.336
35.5	81.018
36.0	81.694
36.5	82.365
37.0	83.029
37.5	83.688
38.0	84.341
38.5	84.988
39.0	85.629
39.5	86.264
40.0	86.893


==> explicit-solution-wrt-T-5-0.700000.txt <==
0.0	54.173
0.5	55.283
1.0	56.403
1.5	57.532
2.0	58.670
2.5	59.817
3.0	60.971
3.5	62.133
4.0	63.303
4.5	64.479
5.0	65.661
5.5	66.849
6.0	68.042
6.5	69.240
7.0	70.443
7.5	71.649
8.0	72.859
8.5	74.072
9.0	75.288
9.5	76.505
10.0	77.725
10.5	78.945
11.0	80.167
11.5	81.388
12.0	82.610
12.5	83.831
13.0	85.051
13.5	86.270
14.0	87.488
14.5	88.703
15.0	89.916
15.5	91.126
16.0	92.333
16.5	93.536
17.0	94.735
17.5	95.930
18.0	97.121
18.5	98.306
19.0	99.487
19.5	100.000
20.0	100.000
20.5	100.000
21.0	100.000
21.5	100.000
22.0	100.000
22.5	100.000
23.0	100.000
23.5	100.000
24.0	100.000
24.5	100.000
25.0	100.000
25.5	100.000
26.0	100.000
26.5	100.000
27.0	100.000
27.5	100.000
28.0	100.000
28.5	100.000
29.0	100.000
29.5	100.000
30.0	100.000
30.5	100.000
31.0	100.000
31.5	100.000
32.0	100.000
32.5	100.000
33.0	100.000
33.5	100.000
34.0	100.000
34.5	100.000
35.0	100.000
35.5	100.000
36.0	100.000
36.5	100.000
37.0	100.000
37.5	100.000
38.0	100.000
38.5	100.000
39.0	100.000
39.5	100.000
40.0	100.000


==> explicit-solution-wrt-T-5-0.900000.txt <==
0.0	91.137
0.5	93.000
1.0	94.871
1.5	96.750
2.0	98.635
2.5	100.000
3.0	100.000
3.5	100.000
4.0	100.000
4.5	100.000
5.0	100.000
5.5	100.000
6.0	100.000
6.5	100.000
7.0	100.000
7.5	100.000
8.0	100.000
8.5	100.000
9.0	100.000
9.5	100.000
10.0	100.000
10.5	100.000
11.0	100.000
11.5	100.000
12.0	100.000
12.5	100.000
13.0	100.000
13.5	100.000
14.0	100.000
14.5	100.000
15.0	100.000
15.5	100.000
16.0	100.000
16.5	100.000
17.0	100.000
17.5	100.000
18.0	100.000
18.5	100.000
19.0	100.000
19.5	100.000
20.0	100.000
20.5	100.000
21.0	100.000
21.5	100.000
22.0	100.000
22.5	100.000
23.0	100.000
23.5	100.000
24.0	100.000
24.5	100.000
25.0	100.000
25.5	100.000
26.0	100.000
26.5	100.000
27.0	100.000
27.5	100.000
28.0	100.000
28.5	100.000
29.0	100.000
29.5	100.000
30.0	100.000
30.5	100.000
31.0	100.000
31.5	100.000
32.0	100.000
32.5	100.000
33.0	100.000
33.5	100.000
34.0	100.000
34.5	100.000
35.0	100.000
35.5	100.000
36.0	100.000
36.5	100.000
37.0	100.000
37.5	100.000
38.0	100.000
38.5	100.000
39.0	100.000
39.5	100.000
40.0	100.000


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

